Probabilistic Model Checking for Continuous Time Markov Chains via Sequential Bayesian Inference

Probabilistic model checking for systems with large or unbounded state space is a challenging computational problem in formal modelling and its applications. Numerical algorithms require an explicit representation of the state space, while statistical approaches require a large number of samples to estimate the desired properties with high confidence. Here, we show how model checking of time-bounded path properties can be recast exactly as a Bayesian inference problem. In this novel formulation the problem can be efficiently approximated using techniques from machine learning. Our approach is inspired by a recent result in statistical physics which derived closed form differential equations for the first-passage time distribution of stochastic processes. We show on a number of non-trivial case studies that our method achieves both high accuracy and significant computational gains compared to statistical model checking.

==> author_response.txt <==

We thank the anonymous reviewers for their comments on our paper. Overall we think that the reviews have been fair and largely positive. We are pleased that the reviewers have appreciated our attempt to bring some recent results from statistical physics to the CAV community. 

Here we seek to answer some of the questions raised by the reviewers. The main criticism on our approach focuses on the lack of error bounds. We share these concerns, but it is not obvious how to address this issue, as we rely on moment closure approximation. To the best of our knowledge, the derivation of error bounds for such approximations is an open problem. Nevertheless, we believe that a discussion on the implications of our approach will be interesting to the community.


We thank Reviewer 1 for pointing out problems in the notation and we will make appropriate changes in the revised manuscript. 


In response to comment 1 of Reviewer 2, we think that even if we bound one source of error (i.e. the discretisation error), the total error will still be unbounded. In fact, we have observed experimentally for the examples presented that an even finer discretisation does not further improve the accuracy. It is reasonable to assume that the main source of error in our examples is due to the moment closure. We plan to add this discussion to the revised version of the paper.

Regarding comment 2 of Reviewer 2, we note that our approach can be part of a scheme that evaluates arbitrary CSL properties. For example, in the following nested property:
\[
P=? [ Eventually[0,T] (P<=tr [ Globally[0,t] (infected>2) ]) ]
\]
the nested probabilistic operator will have to be evaluated many times with different initial conditions; this operation can be benefited by our approach. Nevertheless, as pointed out by Reviewer 2, it is not clear how the approximation error will affect the outer probabilistic operator. We shall make this limitation clear in the revised version.

In response to comment 3 of Reviewer 2, we believe that a detailed exposition is necessary to highlight the connection of model checking to Bayesian Inference. In the revised version we shall make the connections to the model checking literature more obvious. We stress further that the result of Schnoerr et al, which we extend in our work, should not be considered part of the standard literature of the CAV community: it was published only three months ago in a Physics journal and bringing the implications of such development to the model checking community is in itself valuable.

In response to comment 4 of Reviewer 2, we note that the CTMC examples were chosen to be diverse, thus covering a wide range of systems. We can obviously also test more existing SMC checkers, but, given that PRISM is widely accepted as state-of-the-art, we don’t think there would be much value in doing so. The fundamental difference (which is also why our approach is interesting) is that, while all SMC checkers scale poorly with the number of reactions (~number of agents), our approach essentially does not depend on numbers of reactions (but scales poorly with the number of species/ population types). That is why we believe that our contribution is genuinely useful from a practical perspective.


We thank reviewer 3 for his constructive comments, we will try to make the presentation of the connection to the results from statistical physics and the experimental results more clear in the revised manuscript.


Reviewer 4 has made a lot of interesting remarks and suggestions. Extension to MDPs can be challenging, especially in the case of time-bounded properties, in which case the optimal policy is known to depend on time. Time-depended policies induce time-inhomogeneous Markov chains, whose treatment is problematic. Nevertheless, we think it is worth delving into this problem in the future.

Reviewer 4 has also pointed out that there is a discrepancy between the under-approximation error expected due to Eq. (6) and over-approximation observed in the results. Our intuition is that the main source of error is due to the moment closure approximation. In fact, we have tried using a finer time-discretisation in all cases, but the results reported did not benefit from this practice. This is a point that we shall make clear in the revised version.

Finally, higher order approximations are easily realisable in terms of moment closure methods (at an extra computational cost). We note that approximation of non-Gaussian distributions is generally harder; nevertheless this is a prospect worth being investigated in the future.



